The World's Fastest Matching Engine Algorithm

We drove 247 matching engines through one C ABI harness on one identical workload: every open-source FIFO implementation we could find, deduplicated, and our own, on the same gate. The workload doubles as a byte-identical correctness oracle, 1,000,000,000+ order messages per engine, replayed against an independent-engine consensus. Only 47 are correct as shipped; we filed 181 GitHub issues upstream, 28 already fixed by their maintainers, none declined. Our engine leads the 160 that reproduce the consensus by ~95 M/s (12.6x the second best) on worst-case throughput. One core sustains 103.4 million order messages per second (122.09 million on AMD EPYC processors) worst-case, and in the engine's production configuration its wire pipeline keeps single-book P99 host-path latency, OUCH parsing and OUCH/ITCH encoding included, under a microsecond through 82 M msgs/s; a 96-core server (~$1,630/month, 3-year reserved) reaches ~1.3 billion/s across over 10,000 symbols, for scale, over 45x the CTA consolidated quote feed's provisioned capacity. The lead is structural: the 73 engines written inside the trading industry sit under the same 8.19 M/s ceiling as the rest of the field, and it is one of them that sets it.

==> field_worstcase.dat <==
rank tput
1 0.0024
2 0.0028
3 0.0032
4 0.0036
5 0.0041
6 0.0045
7 0.0049
8 0.0053
9 0.0057
10 0.0061
11 0.0065
12 0.0069
13 0.0074
14 0.0078
15 0.0082
16 0.0086
17 0.0100
18 0.0100
19 0.0200
20 0.0200
21 0.0200
22 0.0300
23 0.0300
24 0.0300
25 0.0300
26 0.0300
27 0.0400
28 0.0400
29 0.0500
30 0.0500
31 0.0500
32 0.0500
33 0.0500
34 0.0600
35 0.0700
36 0.0700
37 0.0700
38 0.0800
39 0.0800
40 0.0800
41 0.0900
42 0.0900
43 0.0900
44 0.1000
45 0.1000
46 0.1100
47 0.1100
48 0.1300
49 0.1500
50 0.1800
51 0.1800
52 0.1800
53 0.2200
54 0.2200
55 0.2300
56 0.2300
57 0.2600
58 0.2600
59 0.2900
60 0.2900
61 0.2900
62 0.3000
63 0.3100
64 0.3300
65 0.3800
66 0.3900
67 0.3900
68 0.4300
69 0.4300
70 0.4600
71 0.4700
72 0.5300
73 0.5600
74 0.5700
75 0.5800
76 0.6000
77 0.6400
78 0.6800
79 0.7100
80 0.7100
81 0.7100
82 0.7200
83 0.7900
84 0.8600
85 0.8900
86 0.9250
87 0.9500
88 0.9600
89 1.0000
90 1.0000
91 1.0300
92 1.0400
93 1.0700
94 1.1200
95 1.1500
96 1.1600
97 1.1700
98 1.2550
99 1.2800
100 1.3900
101 1.4000
102 1.4700
103 1.4750
104 1.5000
105 1.5500
106 1.5800
107 1.6000
108 1.6000
109 1.6000
110 1.6100
111 1.6200
112 1.6300
113 1.6400
114 1.7600
115 1.7700
116 1.8100
117 1.9000
118 1.9700
119 1.9900
120 2.0900
121 2.0900
122 2.1450
123 2.1500
124 2.1600
125 2.2100
126 2.4800
127 2.6250
128 3.2800
129 3.3400
130 3.3900
131 3.4700
132 3.5200
133 3.6200
134 3.7300
135 4.0700
136 4.3300
137 4.5000
138 4.7300
139 4.7300
140 4.9200
141 5.0100
142 5.0500
143 5.3100
144 5.3600
145 5.3800
146 5.4100
147 5.6000
148 6.0700
149 6.2600
150 6.4700
151 6.5800
152 6.8250
153 6.8800
154 7.1400
155 7.2000
156 7.2600
157 7.8600
158 7.9400
159 8.1900

